Detector Performance and Dark Matter Sensitivity of CYGNO with HFO-1234ze Gas Admixtures

The CYGNO project develops optical time projection chambers for directional dark matter searches, using a He:CF4 (60:40) gas mixture at atmospheric pressure and a triple-GEM amplification stage. We investigate the addition of 1-10% HFO-1234ze as a hydrogen-containing additive with low global warming potential. The charge response and scintillation light yield are studied with the MANGO prototype, complemented by secondary-scintillation spectroscopy of the baseline mixture and mixtures containing 1% and 2.5% HFO. Increasing the HFO concentration shifts the charge-response curves towards higher GEM voltages and strongly suppresses the scintillation emission in both the ultraviolet and visible bands. We use the measured optical response to estimate the impact on projected spin-independent WIMP-nucleon and spin-dependent WIMP-proton exclusion limits for a CYGNO-like directional detector. Under the assumed detector-response model, the higher optical energy threshold largely outweighs the benefit of the additional light target, although a 1% HFO admixture retains a limited advantage for low-mass spin-dependent interactions. An idealized fixed-threshold benchmark is also considered to illustrate the potential of the modified target composition without the optical threshold penalty.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



